When Fire Attacks: How does Concrete Stand up to Heat ?

Fire is a process that generates both light and heat, posing a significant threat to life and infrastructure. Buildings and structures are neither inherently susceptible to fire nor completely fire-resistant; their vulnerability largely depends on the specific causes of the fire, which can stem from natural events or human-induced hazards. High temperatures in structures can lead to severe health risks for those directly affected, discomfort due to smoke, and compromised safety if the structure fails to meet safety standards. Elevated temperatures can also cause significant structural damage, becoming the primary cause of casualties, economic losses, and material damage. This study aims to investigate the thermal and structural behavior of concrete beams when exposed to extreme fire conditions. It examines the effects of different temperatures on plain and reinforced concrete (PCC and RCC, respectively) using finite element method (FEM) simulations. Additionally, the study explores the performance of various concrete grades under severe conditions. The analysis reveals that higher-grade concrete exhibits greater displacement, crack width, stress, and strain but has lower thermal conductivity compared to lower-grade concrete. These elevated temperatures can induce severe stresses in the concrete, leading to expansion, spalling, and the potential failure of the structure. Reinforced concrete, on the other hand, shows lower stress concentrations and minimal strain up to 250{\deg}C. These findings contribute to the existing knowledge and support the development of improved fire safety regulations and performance-based design methodologies.

==> Readme_for_pswd.txt <==
Username: Basuraj 
PSWD: Cfs_575000
Website: https://arxiv.org/login
